Application of the ASBM-SA closure in a turbulent flow over a hump in the presence of separation control

We demonstrate the coupling between the Algebraic Structure-Based Model (ASBM) and the one-equation Spalart-Allmaras (SA) model, which provides an easy route to bringing structure information in engineering turbulence closures. The estimation ability of the hybrid model was tested for a flow over a hump model with no-flow control and steady suction. ASBM-SA model produced satisfactory predictions for the streamwise Reynolds stress component, while a qualitative agreement with the experiments was achieved for the transverse component. Regarding the shear stress component, ASBM-SA closure provides improved predictions compared to SA in the entire domain.

==> NOTES.txt <==
TITLE:

ASBM-SA turbulence closure

authors: include Gravani, Akyla also
ABSTRACT

Structure-based turbulence models (SBM) carry information about the turbulence structure that is
needed for the prediction of complex non-equilibrium flows. SBM have been successfully used to predict
a number of canonical flows, yet their adoption rate in engineering practice has been relatively low,
mainly because of their departure from standard closure formulations, which hinders easy implementation
in existing codes. Here, we demonstrate the coupling between the Algebraic Structure-Based Model
(ASBM) and the one-equation Spalart–Allmaras (SA) model, which provides an easy route to bringing
structure information in engineering turbulence closures. As the ASBM requires correct predictions of
two turbulence scales, which are not taken into account in the SA model, Bradshaw relations and numerical
optimizations are used to provide the turbulent kinetic energy and dissipation rate. Attention is paid
to the robustness and accuracy of the hybrid model, showing encouraging results for a number of simple
test cases.  

1.INTRODUCTION:

MOTIVATION: 

- talk about ASBM: needed due to the limited physical information  

The Algebraic Structure-Based Model (ASBM) is an engineering structure-based model that 

follows this second approach. It is a fully realizable two-equation
structure-aware model that provides the full Reynolds stress tensor.
To do that, estimations of turbulence scales are needed to be imported estimations of 


A popular EVM has been proposed by Spalart and Almaras \cite{}, thus called Spalart-Almaras (SA)
closure, which is a one-equation turbulence model developed primarily
for application in aerodynamics, but which has been successfully applied in a wider range
of flows. 
The SA model is often favored by practicing engineers because it exhibits superior
robustness, low CPU time requirements and substantially lower sensitivity to grid resolution
compared to two-equation models. On the other hand, one has to recognize that, despite
its computational and implementational attractiveness, the eddy viscosity assumption is also
the source of some of the most important performance limitations. For example, like other
EVM, the SA model fails to capture important flow features, such as turbulence anisotropy.
An additional limitation of SA (and any other one-equation model) is that it does not
provide of a complete set of turbulence scales. On the other hand, the ASBM closure relies
on the availability of suitable turbulence scales and this was the key stumbling block in trying
to couple the ASBM and SA closures.




The motivation is that the hybrid ASBM-SA model can potentially combine the
numerical robustness and stability of the SA model along with the deeper physical content of
the ASBM that ensures full realizability.
Such an approach could provide immediate access to ASBM technology in engineering codes.

Hence, significant efforts have been made by Panagiotou \& Kassinos (2016) for the development 
of a coupling which, except from providing improved results compared to the SA model, could be added to 
existing SA implementations with minimal additional effort.
In their work, they proposed a coupling between ASBM and SA that was successfully tested 
in several two-dimensional benchamrk flows, starting from turbulent channel flows and 

OBJECTIVE:
The present study focuses on applying the ASBM-SA closure to the case of turbulent
flow over a 2D hill with and without separation control.....

	
	
2. COUPLING BETWEEN ASBM AND SPALART-ALLMARAS


- state that it couples with SA through  Bradshaw hypothesis, details of this coupling are
  given in Panagiotou ....(give refs)
- show figure (Fig 5.1) that gives an overview of the coupling



3. RESULTS-DISCUSSION

3.1 Outline:

We consider the application of the ASBM-SA closure to the case of turbulent flow over a two-dimensional 
hill with and without separation control....


3.2 Validation cases
 
 3.2.1 Turbulent boundary layer 
 3.2.2 Passive (no-flow) control
 3.2.3 Active (steady suction) control
 
4 CONCLUSIONS 

